The Social Learning Barrier

We consider long-lived agents who interact repeatedly in a social network. In each period, each agent learns about an unknown state by observing a private signal and her neighbors' actions from the previous period before choosing her own action. Our main result shows that the learning rate of the slowest-learning agent is bounded from above by a constant that only depends on the marginal distributions of the agents' private signals and not on the number of agents, the network structure, correlations between the private signals, and the agents' strategies. Applying this result to equilibrium learning with rational agents shows that the learning rate of all agents in any equilibrium is bounded under general conditions. This extends recent findings on equilibrium learning and demonstrates that the limitation stems from an information-theoretic tradeoff between optimal action choices and information revelation, rather than strategic considerations. We also show that a social planner can achieve almost optimal learning by designing strategies for which each agent's learning rate is close to the upper bound.

==> 2states-2signals-symmetric-200points.dat <==
q,raut,rmaj,rbdd
0.5,-0,-0,0
0.5025,1.25001562525487e-05,5.00004166728081e-05,0.00010000083334583
0.505,5.00025001662236e-05,0.000200006667066436,0.000400013334133389
0.5075,0.000112512658124397,0.000450033754531751,0.000900067509113955
0.51,0.000200040010583131,0.000800106692196462,0.00160021338454797
0.5125,0.000312597696950265,0.00125026051436657,0.00250052102873305
0.515,0.000450202621528147,0.00180054029178755,0.00360108058357518
0.5175,0.000612875462661511,0.0024510011526157,0.00490200230523382
0.52,0.000800640682630944,0.00320170830693457,0.00640341661388293
0.5225,0.00101352654214999,0.00405273707628785,0.00810547415263627
0.525,0.00125156510905926,0.00500417292773945,0.0100083458556983
0.5275,0.00151479228018225,0.00605611151257023,0.0121122230258066
0.53,0.00180324779705595,0.00720865870965509,0.0144173174210476
0.5325,0.00211697526603073,0.00846193067360063,0.016923861351129
0.535,0.00245602218051009,0.00981605388982763,0.0196321077832111
0.5375,0.00282043994504244,0.011271165227756,0.0225423304574007
0.54,0.00321028390145979,0.012827412005996,0.0256548240120287
0.5425,0.00362561335709211,0.0144849520593794,0.0289699041188365
0.545,0.00406649161508345,0.0162439538140291,0.0324879076282129
0.5475,0.00453298600684662,0.0181045963621686,0.0362091927246282
0.55,0.00502516792668878,0.020067069545955,0.0401341390924303
0.5525,0.00554311286391503,0.0221315740456427,0.0442631480921695
0.555,0.00608690046279842,0.0242983214731068,0.0485966429476428
0.5575,0.00665661452971473,0.0265675344708248,0.0531350689438466
0.56,0.00725234310125654,0.0289394468164245,0.0578788936360532
0.5625,0.00787417848406954,0.0314143035329058,0.0628286070702265
0.565,0.00852221730462915,0.0339923610046566,0.0679847220150167
0.5675,0.00919656055844573,0.0366738870993792,0.0733477742055784
0.57,0.00989731366408961,0.0394591612960488,0.0789183225994767
0.5725,0.0106245865195867,0.0423484748190213,0.0846969496449582
0.575,0.0113784935613075,0.045342130778395,0.09068426156188
0.5775,0.0121591538256022,0.0484404443167157,0.0968808886356033
0.58,0.0129666910132507,0.0516437427620795,0.103287485524176
0.5825,0.0138012335568063,0.0549523657876543,0.109904731579152
0.585,0.0146629146909101,0.0583666655775598,0.116733331180394
0.5875,0.0155518725256601,0.0618870070400517,0.123774014085252
0.59,0.0164682501231216,0.0655137678962521,0.131027535792508
0.5925,0.0174121955770732,0.0692473389607383,0.138494677921497
0.595,0.0183838620960813,0.0730881242970963,0.146176248606854
0.5975,0.0193834080900105,0.0770365414461301,0.154073082909349
0.6,0.0204109972600687,0.0810930216214628,0.162186043243266
0.6025,0.0214667986925064,0.0852580099100697,0.170516019820874
0.605,0.0225509869560833,0.0895319655564969,0.179063931114482
0.6075,0.0236637422034264,0.0939153621668965,0.187830724336664
0.61,0.0248052502764091,0.0984086879669488,0.196817375939213
0.6125,0.0259757028156888,0.103012446060979,0.206024892131466
0.615,0.0271752973745416,0.107727154701056,0.215454309418617
0.6175,0.0284042375371493,0.112553347566398,0.225106695160704
0.62,0.02966273304149,0.117491574075373,0.234983148152979
0.6225,0.0309509999070002,0.122542399612687,0.245084799228394
0.625,0.0322692605671824,0.127706405939465,0.255412811882995
0.6275,0.0336177440073367,0.132984191459793,0.265968382925025
0.63,0.0349966859076087,0.138376371570679,0.2767527431486
0.6325,0.0364063287915535,0.14388357901163,0.287767158032856
0.635,0.0378469221804266,0.149506464227428,0.299012928467508
0.6375,0.0393187227534215,0.155245695744607,0.310491391505818
0.64,0.040821994514085,0.16110196056215,0.322203921145995
0.6425,0.0423570089631551,0.167075964556952,0.334151929142128
0.645,0.0439240452780763,0.173168432904621,0.346336865845807
0.6475,0.04552339049946,0.179380110516213,0.358760221079608
0.65,0.0471553397356207,0.185711762491544,0.371423525043734
0.6525,0.0488201963213441,0.19216417458973,0.384328349257121
0.655,0.0505182720888859,0.198738153717661,0.397476307534413
0.6575,0.0522498875450918,0.205434528455797,0.410869057000273
0.66,0.0540153721068522,0.212254149536665,0.424508299142569
0.6625,0.0558150643350239,0.219197890428037,0.438395780906065
0.665,0.05764931218096,0.226266647898194,0.45253329582832
0.6675,0.0595184732361722,0.233461342601609,0.466922685219592
0.67,0.0614229149984624,0.240782919691815,0.481565839388651
0.6725,0.0633630151454764,0.248232349458214,0.496464698916474
0.675,0.0653391618198826,0.255810627989965,0.511621255979955
0.6775,0.067351753926059,0.263518777863883,0.5270375557278
0.68,0.0694012014388174,0.271357848855475,0.542715697710993
0.6825,0.0714879257247249,0.279328918685097,0.558657837370249
0.685,0.0736123598765997,0.287433093791503,0.574866187583079
0.6875,0.0757749490618103,0.295671510136556,0.591343020273203
0.69,0.077976150885027,0.304045334042545,0.608090668085206
0.6925,0.0802164357661204,0.312555763063671,0.625111526127489
0.695,0.0824962873339357,0.321204026893285,0.642408053786757
0.6975,0.0848162028367225,0.329991388308609,0.659982776617453
0.7,0.0871766935700344,0.338919144154734,0.677838288309763
0.7025,0.0895782853229678,0.347988626369813,0.695977252739995
0.705,0.0920215188436602,0.357201203053474,0.714402406107408
0.7075,0.0945069503250216,0.36655827958059,0.73311655916175
0.71,0.0970351519117312,0.376061299762681,0.752122599526067
0.7125,0.0996067122295987,0.385711747059358,0.771423494119591
0.715,0.102222236938445,0.395511145842363,0.791022291685807
0.7175,0.104882349309749,0.4054610627149,0.810922125431134
0.72,0.107587690830364,0.415563107889153,0.831126215779949
0.7225,0.110338921833699,0.425818936625036,0.851637873252088
0.725,0.113136722159854,0.436230250733413,0.872460501469293
0.7275,0.115981791846282,0.446798800147264,0.893597600297538
0.73,0.118874851850655,0.457526384564439,0.915052769132537
0.7325,0.121816644807738,0.46841485516593,0.9368297103363
0.735,0.12480793582216,0.479466116413824,0.958932232833017
0.7375,0.127849513299132,0.490682127933353,0.981364255873182
0.74,0.130942189702687,0.502064906483796,1.00412981297538
0.7425,0.134086803016035,0.513616528023265,1.02723305605587
0.745,0.13728421662342,0.52533912987277,1.05067825975671
0.7475,0.140535321431369,0.537234912985307,1.07446982598393
0.75,0.143841036224233,0.549306144326136,1.09861228866811
0.7525,0.147202309103058,0.561555159370825,1.12311031876043
0.755,0.150620118519641,0.573984364728092,1.14796872947838
0.7575,0.154095474532448,0.586596240895,1.17319248181617
0.76,0.15762942009681,0.599393345152584,1.19878669033592
0.7625,0.16122303242301,0.61237831461059,1.22475662925721
0.765,0.164877424406557,0.625553869410614,1.25110773886332
0.7675,0.168593746135257,0.638922816097651,1.27784563224432
0.77,0.172373186478095,0.6524880511708,1.3049761023985
0.7725,0.176216974761242,0.666252564824673,1.33250512971518
0.775,0.180126382536988,0.680219444893955,1.36043888986382
0.7775,0.18410272545181,0.694391881014521,1.38878376211628
0.78,0.188147365220289,0.70877316901557,1.41754633813103
0.7825,0.192261711733422,0.723366715558367,1.44673343123069
0.785,0.196447225297879,0.738176043038446,1.47635208620641
0.7875,0.20070541876742,0.753204794769502,1.50640958968561
0.79,0.205037860253507,0.768456740468655,1.53691348110257
0.7925,0.209446175668825,0.78393578206446,1.5678715643144
0.795,0.213932051511211,0.799645959850794,1.59929191990879
0.7975,0.218497237818674,0.815591459011716,1.63118291825376
0.8,0.223143551314024,0.831776616544582,1.66355323334387
0.8025,0.227872878749291,0.84820592861107,1.69641185750222
0.805,0.23268718043076,0.864884058348371,1.72976811700288
0.8075,0.237588494009532,0.881815844175706,1.76363168868384
0.81,0.242578938508303,0.899006308634519,1.79801261762744
0.8125,0.247660718614526,0.916460667823058,1.83292133599178
0.815,0.252836129262014,0.934184341376064,1.8683686830848
0.8175,0.258107560524516,0.952182963229121,1.90436592678106
0.82,0.263477502847105,0.970462393037236,1.94092478639115
0.8225,0.268948552643702,0.989028728394523,1.97805745710403
0.825,0.274523418291918,1.00788831790795,2.01577663613452
0.8275,0.280204926559484,1.02704777519641,2.05409555072154
0.83,0.285996029500095,1.04651399389523,2.09302798813731
0.8325,0.291899811860394,1.06629416375447,2.13258832788401
0.835,0.297919499044195,1.08639578794183,2.17279157627337
0.8375,0.304058465685011,1.10682670162991,2.21365340360473
0.84,0.310320244883468,1.12759509194577,2.25519018418081
0.8425,0.316708538172432,1.14870951960082,2.29741903942634
0.845,0.323227226279716,1.17017894212464,2.34035788440434
0.8475,0.329880380766192,1.19201273898551,2.38402547805792
0.85,0.336672276626119,1.21422073875646,2.42844147754335
0.8525,0.34360740594674,1.2368132485309,2.47362649706269
0.855,0.3506904927358,1.25980108581641,2.51960217165298
0.8575,0.357926509038878,1.2831956131625,2.56639122644389
0.86,0.365320692483499,1.30700877580993,2.61401755195908
0.8625,0.37287856540433,1.33125314294161,2.66250628610839
0.865,0.380605955723521,1.35594195178759,2.71188390360044
0.8675,0.388509019783091,1.38108915679665,2.76217831360026
0.87,0.396594267352459,1.40670948327951,2.81341896656571
0.8725,0.404868589064612,1.43281848565808,2.86563697132237
0.875,0.413339286569495,1.45943261156255,2.91886522358297
0.8775,0.42201410573408,1.48656927343502,2.97313854728641
0.88,0.43090127326607,1.51424692497693,3.02849385032911
0.8825,0.440009537193827,1.54248514807835,3.08497029649156
0.885,0.449348211700218,1.57130474766867,3.14260949563281
0.8875,0.458927226884653,1.60072785714275,3.2014557145429
0.89,0.468757184117991,1.63077805549785,3.26155611121668
0.8925,0.478849417761946,1.66148049778429,3.32296099575514
0.895,0.489216064151782,1.69286206073549,3.38572412162539
0.8975,0.499870138892749,1.72495150575583,3.44990301163651
0.9,0.510825623702304,1.75777966181991,3.51555932373795
0.9025,0.522097564248643,1.79137963128636,3.58275926264721
0.905,0.533702180699843,1.82578702217346,3.651574044401
0.9075,0.545656993018113,1.86104021110228,3.72208042224162
0.91,0.557980963423975,1.89718064191157,3.79436128385623
0.9125,0.570694658933569,1.93425316595647,3.86850633195358
0.915,0.583820437461631,1.97230643126677,3.94461286258344
0.9175,0.597382661712883,2.01139332927042,4.02278665860211
0.92,0.611407945994581,2.05157150967252,4.10314301942026
0.9225,0.625925442224295,2.09290397637813,4.18580795284859
0.925,0.640967172847851,2.13545978032302,4.2709195607594
0.9275,0.656568420214323,2.17931482882133,4.35862965778184
0.93,0.672768184301472,2.22455283583875,4.44910567184846
0.9325,0.689609723714884,2.2712664437931,4.54253288779631
0.935,0.70714119882933,2.3195585556217,4.63911711134391
0.9375,0.725416441125195,2.36954392591353,4.73908785192887
0.94,0.74449587965177,2.42135107529136,4.84270215095383
0.9425,0.764447664772736,2.47512460956935,4.95024921958838
0.945,0.785349041856257,2.53102805033935,5.06205610122507
0.9475,0.80728804427632,2.58924732163785,5.17849464357262
0.95,0.83036560238363,2.649995081148,5.29999016249959
0.9525,0.854698188181254,2.7135161582843,5.42703231668807
0.955,0.880421182150642,2.78009445412086,5.56018890829295
0.9575,0.907693198930932,2.85006180528471,5.70012361057771
0.96,0.936701728297095,2.9238095239201,5.84761904784022
0.9625,0.967670598189269,3.00180364819665,6.00360729639331
0.965,1.00087001652487,3.08460543706009,6.16921087412021
0.9675,1.0366303409982,3.1728994387563,6.34579887751262
0.97,1.07536137169944,3.26753276844514,6.53506553689031
0.9725,1.1175800583118,3.36957144692495,6.73914289384994
0.975,1.16395145048911,3.48038356382315,6.96076712764633
0.9775,1.21535129788716,3.60176624842993,7.20353249685987
0.98,1.27296567581275,3.7361474861862,7.4722949723724
0.9825,1.33845748608551,3.88692298161541,7.77384596323091
0.985,1.4142621772846,4.05905369686747,8.11810739373556
0.9875,1.50415552787957,4.26021165615388,8.5204233123107
0.99,1.61446308035899,4.50321745308083,9.00643490626379
0.9925,1.7570430818657,4.81204413210573,9.62408826427757
0.995,1.95851777361049,5.24037177647639,10.4807435529545
0.9975,2.3038366580129,5.95901660980476,11.9180332196109

